SpiderCat: Optimal Fault-Tolerant Cat State Preparation

The ability to fault-tolerantly prepare CAT states, also known as multi-qubit GHZ states, is an important primitive for quantum error correction. It is required for Shor-style syndrome extraction, and can also be used as a subroutine for doing fault-tolerant state preparation of CSS codewords. Existing approaches to fault-tolerant CAT state preparations have been found using computationally expensive heuristics involving SAT solving, reinforcement learning, or exhaustive analysis. In this paper, we constructively find optimal circuits for CAT states in a more scalable way. In particular, we derive formal lower bounds on the number of CNOT gates required for circuits implementing $n$-qubit CAT states that do not spread errors of weight at most $t$ for $1\leq t \leq 5$. We do this by using fault-equivalent rewrites of ZX-diagrams to reduce it to a problem of characterising certain 3-regular simple graphs. We then provide families of such optimal graphs for infinitely many values of $n$ and $t\leq5$. By encoding the construction of optimal graphs as a constraint satisfaction problem we find explicit constructions for circuits that match this lower bound on CNOT count for all $n\leq50$ and $t \leq 5$ and for nearly all pairs $(n,t)$ with $n\leq 100$ and $t\leq 5$ or $n\leq 50$ and $t\leq 7$, significantly extending the regimes that were achievable by previous methods and improving the resource counts for existing constructions. We additionally show how to trade CNOT count against depth, allowing us to construct constant-depth fault-tolerant implementations using $O(n)$ ancilla and $O(n)$ CNOT gates.

==> circuits.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]



% Node styles
\tikzstyle{black dot}=[fill=black, draw=black, shape=circle, inner sep=1pt]
\tikzstyle{sLabel}=[font={\scriptsize}, tikzit draw=black, auto]
\tikzstyle{not}=[draw=black, circle, addcross, minimum size=2mm, outer sep=-0.5mm, inner sep=0mm]
%\tikzstyle{gate}=[shape=rectangle, text height=1.1ex, text depth=0ex, yshift=0.1mm, fill=white, draw=black, minimum height=2mm, yshift=-0.1mm, minimum width=2mm, font={\small}, tikzit category=circuit]
\tikzstyle{gate}=[shape=rectangle, text height=1.5ex, text depth=0.25ex, yshift=0.5mm, fill=white, draw=black, minimum height=5mm, yshift=-0.5mm, minimum width=5mm, font={\small}, tikzit category=circuit]
\tikzstyle{big gate}=[shape=rectangle, text height=1.5ex, text depth=0.25ex, yshift=0.5mm, fill=white, draw=black, minimum height=10mm, yshift=-0.5mm, minimum width=5mm, font={\small}, tikzit category=circuit]
\tikzstyle{box}=[shape=rectangle, text height=1.5ex, text depth=0.25ex, yshift=0.5mm, fill=white, draw=black, minimum height=5mm, yshift=-0.5mm, minimum width=5mm, font={\footnotesize}]
\tikzstyle{medium box}=[shape=rectangle, text height=1.5ex, text depth=0.25ex, yshift=0.5mm, fill=white, draw=black, minimum height=10mm, yshift=-0.5mm, minimum width=5mm, font={\footnotesize}]
\tikzstyle{large box}=[shape=rectangle, text height=1.5ex, text depth=0.25ex, yshift=0.5mm, fill=white, draw=black, minimum height=14mm, yshift=-0.5mm, minimum width=5mm, font={\footnotesize}]
\tikzstyle{Z dot}=[inner sep=0.1mm, font={\tiny\boldmath}, minimum size=1mm, shape=circle, draw=black, fill=zxgreen, tikzit fill={rgb,255: red,216; green,248; blue,216}]
\tikzstyle{Z phase dot}=[minimum size=5mm, font={\footnotesize\boldmath}, shape=rectangle, rounded corners=2mm, inner sep=0.2mm, outer sep=-2mm, scale=0.8, tikzit shape=circle, draw=black, fill=zxgreen, tikzit draw=blue, tikzit fill={rgb,255: red,216; green,248; blue,216}]
\tikzstyle{Z bold dot}=[inner sep=0mm, minimum size=2mm, shape=circle, draw=black, fill=zxgreen, tikzit fill={rgb,255: red,216; green,248; blue,216}, line width=1.2pt, tikzit category=zx]
\tikzstyle{Z bold phase dot}=[minimum size=5mm, font={\footnotesize\boldmath}, shape=rectangle, rounded corners=2mm, inner sep=0.2mm, outer sep=-2mm, scale=0.8, tikzit shape=circle, draw=black, fill=zxgreen, tikzit draw=blue, tikzit fill={rgb,255: red,216; green,248; blue,216}, line width=1.2pt]
\tikzstyle{Z tiny dot}=[inner sep=0.2mm, minimum size=1mm, shape=circle, draw=black, fill=zxgreen, tikzit fill={rgb,255: red,216; green,248; blue,216}, font={\tiny\boldmath}]
\tikzstyle{light Z dot}=[inner sep=0.1mm, font={\tiny\boldmath}, minimum size=2mm, shape=circle, draw=black, fill=zxgreen, tikzit fill={rgb,255: red,216; green,248; blue,216}]%draw={gray!80!white}
\tikzstyle{highlight Z dot}=[inner sep=0.1mm, font={\tiny\boldmath}, very thick, minimum size=2mm, shape=circle, draw=blue, fill=zxgreen, tikzit fill={rgb,255: red,216; green,248; blue,216}]
\tikzstyle{X dot}=[Z dot, shape=circle, draw=black, fill=zxred, tikzit fill={rgb,255: red,221; green,165; blue,165}]
\tikzstyle{X phase dot}=[Z phase dot, tikzit shape=circle, tikzit draw=blue, fill=zxred, font={\footnotesize\boldmath}, tikzit fill={rgb,255: red,221; green,165; blue,165}]
\tikzstyle{X bold dot}=[inner sep=0mm, minimum size=2mm, shape=circle, draw=black, fill=zxred, tikzit fill={rgb,255: red,221; green,165; blue,165}, line width=1.2pt, tikzit category=zx]
\tikzstyle{X bold phase dot}=[Z phase dot, tikzit shape=circle, tikzit draw=blue, fill=zxred, font={\footnotesize\boldmath}, tikzit fill={rgb,255: red,221; green,165; blue,165}, line width=1.2pt]
\tikzstyle{X tiny dot}=[inner sep=0mm, minimum size=1mm, shape=circle, draw=black, fill=zxred, tikzit fill={rgb,255: red,221; green,165; blue,165}]
\tikzstyle{light X dot}=[Z dot, inner sep=0.1mm, font={\tiny\boldmath}, minimum size=2mm, shape=circle, draw=black, fill=zxred, tikzit fill={rgb,255: red,221; green,165; blue,165}]
\tikzstyle{hadamard}=[fill=zxhad, draw=black, shape=rectangle, inner sep=0.6mm, minimum height=1.5mm, minimum width=1.5mm, tikzit fill=yellow, font={\footnotesize\boldmath}]
\tikzstyle{bold hadamard}=[fill=zxhad, draw=black, shape=rectangle, inner sep=0.6mm, minimum height=1.5mm, minimum width=1.5mm, line width=1.2pt, tikzit fill=yellow, font={\footnotesize\boldmath}]
\tikzstyle{paulibox}=[fill=zxpaulibox, draw=black, shape=rectangle, inner sep=0.6mm, minimum height=5mm, minimum width=5mm, font={\footnotesize}, text height=1.5ex, text depth=0.25ex, tikzit fill={rgb,255: red,138; green,159; blue,198}]
\tikzstyle{big paulibox}=[fill=zxpaulibox, draw=black, shape=rectangle, inner sep=0.6mm, minimum height=15mm, minimum width=5mm, font={\footnotesize}, text height=1.5ex, text depth=0.25ex, tikzit fill={rgb,255: red,138; green,159; blue,198}]
\tikzstyle{vertex}=[inner sep=0.2mm, minimum size=1mm, shape=circle, draw=black, fill=black]
\tikzstyle{vertex set}=[inner sep=0.2mm, minimum size=1mm, shape=circle, draw=black, fill=white, font={\footnotesize\boldmath}]
\tikzstyle{small black dot}=[fill=black, draw=black, shape=circle, inner sep=0pt, minimum width=1.2mm, tikzit category=circuit]
\tikzstyle{cnot ctrl}=[fill=black, draw=black, shape=circle, inner sep=0pt, minimum width=1.2mm, tikzit category=circuit]
\tikzstyle{cnot targ}=[fill=white, draw=white, shape=circle, tikzit category=circuit, label={center:$\oplus$}, inner sep=0pt, minimum width=2.1mm, tikzit fill={rgb,255: red,102; green,204; blue,255}, tikzit draw=black]
\tikzstyle{left state}=[fill=white, draw=black, shape=regular polygon, regular polygon sides=3, regular polygon rotate=-30, scale=0.7, inner sep=0.5pt, minimum size=1cm]
\tikzstyle{ket}=[fill=white, draw=black, shape=regular polygon, regular polygon sides=3, regular polygon rotate=-30, scale=0.7, inner sep=0.5pt, minimum size=1cm]
\tikzstyle{right state}=[fill=white, draw=black, shape=regular polygon, regular polygon sides=3, regular polygon rotate=30, scale=0.7, inner sep=0.5pt, minimum size=1cm]
\tikzstyle{bra}=[fill=white, draw=black, shape=regular polygon, regular polygon sides=3, regular polygon rotate=30, scale=0.7, inner sep=0.5pt, minimum size=1cm]
\tikzstyle{wide left state}=[fill=white, draw=black, minimum height=8mm, minimum width=1.5cm, shape=isosceles triangle, isosceles triangle stretches, shape border rotate=180, scale=0.7, inner sep=1pt]
\tikzstyle{wide right state}=[fill=white, draw=black, minimum height=8mm, minimum width=1.5cm, shape=isosceles triangle, isosceles triangle stretches, scale=0.7, inner sep=1pt]
\tikzstyle{scalar}=[shape=rectangle, text height=1.5ex, text depth=0.25ex, yshift=0.5mm, fill=white, draw=black, minimum height=5mm, yshift=-0.5mm, minimum width=5mm, font={\small}]
\tikzstyle{pointer edge part}=[very thick, gray]
\tikzstyle{white dot}=[Z dot, tikzit fill={rgb,255: red,216; green,248; blue,216}]
\tikzstyle{white phase dot}=[Z phase dot, tikzit fill={rgb,255: red,216; green,248; blue,216}, tikzit draw=blue]
\tikzstyle{gray dot}=[X dot, tikzit fill={rgb,255: red,221; green,165; blue,165}]
\tikzstyle{gray phase dot}=[X phase dot, tikzit fill={rgb,255: red,221; green,165; blue,165}, tikzit draw=blue]
\tikzstyle{small hadamard}=[hadamard, tikzit shape=rectangle, tikzit fill=yellow]
\tikzstyle{clabel}=[fill=white, draw=none, shape=rectangle, tikzit fill={rgb,255: red,56; green,255; blue,242}, font={\footnotesize}, inner sep=1pt]
\tikzstyle{diag label}=[fill=white, draw=none, shape=circle, tikzit fill={rgb,255: red,56; green,255; blue,242}, inner sep=1pt]
\tikzstyle{empty diagram}=[draw={gray!40!white}, dashed, shape=rectangle, minimum width=1cm, minimum height=1cm]
\tikzstyle{empty diagram small}=[draw={gray!50!white}, dashed, shape=rectangle, minimum width=0.6cm, minimum height=0.5cm]
\tikzstyle{growbox}=[fill=zxpaulibox, draw=black, shape=Ebox, tikzit shape=rectangle, minimum height=6mm]
\tikzstyle{rmat}=[draw, signal, fill={zx_grey}, signal to=east, signal from=west, inner sep=1pt, minimum height=6pt, tikzit fill={rgb,255: red,191; green,191; blue,191}, tikzit shape=rectangle, very thick]
\tikzstyle{lmat}=[draw, signal, fill={zx_grey}, signal to=west, signal from=east, inner sep=1pt, minimum height=6pt, tikzit fill={rgb,255: red,164; green,162; blue,191}, tikzit shape=rectangle, very thick]
\tikzstyle{umat}=[draw, signal, fill={zx_grey}, signal to=north, signal from=south, inner sep=1pt, minimum width=6pt, tikzit fill={rgb,255: red,187; green,159; blue,191}, tikzit shape=rectangle, very thick]
\tikzstyle{dmat}=[draw, signal, fill={zx_grey}, signal to=south, signal from=north, inner sep=1pt, minimum width=6pt, tikzit fill={rgb,255: red,222; green,176; blue,219}, tikzit shape=rectangle, very thick]
\tikzstyle{fault-location}=[fill=white, draw=black, shape=circle, minimum size=2mm, inner sep=0mm, outer sep=-0.5 mm, regular polygon, regular polygon sides=8]
\tikzstyle{fault-location-faulty}=[fill=white, draw={rgb,255: red,191; green,0; blue,64}, shape=circle, minimum size=2mm, inner sep=0mm, outer sep=-0.5 mm, regular polygon, regular polygon sides=8, minimum size=3mm]
\tikzstyle{green (text)}=[fill={rgb,255: red,216; green,248; blue,216}, draw=black, shape=circle, inner sep=0pt, minimum size=0.35cm]
\tikzstyle{red (text)}=[fill={rgb,255: red,232; green,165; blue,165}, draw=black, shape=circle, inner sep=0pt, minimum size=0.35cm]

% Edge styles
\tikzstyle{arrow}=[->]
\tikzstyle{hadamard edge}=[-, dashed, dash pattern=on 2pt off 0.5pt, thick, draw={rgb,255: red,68; green,136; blue,255}]
\tikzstyle{hadamard edge alt}=[-, dashed, dash pattern=on 2pt off 0.5pt, thick, draw={rgb,255: red,150; green,200; blue,255}]
\tikzstyle{box edge}=[-, dashed, dash pattern=on 2pt off 0.5pt, thick, draw={rgb,255: red,203; green,192; blue,225}]
\tikzstyle{brace edge}=[-, tikzit draw=blue, decorate, decoration={brace,amplitude=1mm,raise=-1mm}]
\tikzstyle{diredge}=[->]
\tikzstyle{double edge}=[-, double, shorten <=-1mm, shorten >=-1mm, double distance=2pt]
\tikzstyle{gray edge}=[-, {gray!80!white}]
\tikzstyle{pointer edge}=[->, very thick, gray]
\tikzstyle{boldedge}=[-, line width=1.6pt, shorten <=-0.17mm, shorten >=-0.17mm]
\tikzstyle{highlight edge}=[-, line width=1.6pt, shorten <=-0.17mm, shorten >=-0.17mm, draw=blue]
\tikzstyle{simple}=[-]
\tikzstyle{dashed edge}=[-, dashed, dash pattern=on 2pt off 0.5pt, draw=black]
\tikzstyle{light dashed edge}=[-, dashed, dash pattern=on 2pt off 0.5pt, draw={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{surface X}=[-, tikzit fill={rgb,255: red,221; green,165; blue,165}, fill=zxred]
\tikzstyle{surface Z}=[-, tikzit fill={rgb,255: red,216; green,248; blue,216}, fill=zxgreen]
\tikzstyle{light-fill}=[-, fill={rgb,255: red,230; green,230; blue,230}, tikzit fill={rgb,255: red,191; green,191; blue,191}, draw=none, tikzit draw={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{fault-free}=[-, draw={rgb,255: red,177; green,98; blue,255}, line width=1pt]
\tikzstyle{new edge style 1}=[->, draw={rgb,255: red,177; green,98; blue,255}, line width=1pt]
\tikzstyle{X Web}=[-, preaction={line width=1mm, draw=zxDarkRed}, tikzit draw=red]
\tikzstyle{Z Web}=[-, preaction={line width=1.7mm, draw=zxDarkGreen}, tikzit draw=green]
\tikzstyle{XZ Web}=[-, preaction={line width=1.8mm, draw=zxDarkGreen}, preaction={line width=1mm, draw=zxDarkRed}, tikzit draw=blue]
\tikzstyle{red edge}=[-, line width=1.6pt, draw={rgb,255: red,204; green,0; blue,0}]
\tikzstyle{orange edge}=[-, line width=1.6pt, draw={rgb,255: red,255; green,140; blue,0}]
\tikzstyle{pink edge}=[-, line width=1.6pt, draw={rgb,255: red,255; green,105; blue,180}]
\tikzstyle{yellow edge}=[-, line width=1.6pt, draw={rgb,255: red,204; green,204; blue,0}]
\tikzstyle{green edge}=[-, line width=1.6pt, draw={rgb,255: red,0; green,153; blue,51}]
\tikzstyle{bold gray edge}=[-, line width=1.6pt, {gray!80!white}]
\tikzstyle{brown edge}=[-, line width=1.6pt, draw={rgb,255: red,123; green,63; blue,0}]
\tikzstyle{dark purple edge}=[-, line width=1.6pt, draw={rgb,255: red,100; green,47; blue,214}]
\tikzstyle{light blue edge}=[-, line width=1.6pt, draw={rgb,255: red,0; green,255; blue,255}]
\tikzstyle{light green edge}=[-, line width=1.6pt, draw={rgb,255: red,51; green,255; blue,153}]
\tikzstyle{light red edge}=[-, line width=1.6pt, draw={rgb,255: red,255; green,153; blue,153}]
\tikzstyle{barbie pink edge}=[-, line width=1.6pt, draw={rgb,255: red,255; green,51; blue,255}]
\tikzstyle{light brown edge}=[-, line width=1.6pt, draw={rgb,255: red,196; green,164; blue,132}]
\tikzstyle{light purple edge}=[-, line width=1.6pt, draw={rgb,255: red,177; green,98; blue,255}]
\tikzstyle{red diredge}=[->, line width=1.6pt, draw={rgb,255: red,204; green,0; blue,0}]
% Idealised diagram
\tikzstyle{fault free cnot ctrl}=[fill={rgb,255: red,177; green,98; blue,255}, draw={rgb,255: red,177; green,98; blue,255}, shape=circle, inner sep=0pt, minimum width=1.2mm, tikzit category=circuit]
\tikzstyle{fault free cnot targ}=[fill=white, draw={rgb,255: red,177; green,98; blue,255}, shape=circle, tikzit category=circuit, label={center:$\color{ft} \oplus$}, inner sep=0pt, minimum width=2.1mm, tikzit fill={rgb,255: red,102; green,204; blue,255}, tikzit draw={rgb,255: red,177; green,98; blue,255}]
\tikzstyle{2 colour}=[-, preaction={line width=1.8mm, draw=blue}, preaction={line width=1mm, draw=zxDarkRed}, tikzit draw=blue]
\tikzstyle{new edge style 2}=[-, style=dashed, draw={rgb,255: red,0; green,128; blue,128}]

==> figs/CNOTsynth/test.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4.75, 2.5) {};
		\node [style=none] (1) at (-4.5, 0.75) {};
		\node [style=blue cnot ctrl] (2) at (-0.5, 3.25) {};
		\node [style=blue cnot targ] (3) at (-0.5, 1) {};
		\node [style=blue cnot targ] (4) at (-5.75, 6.25) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/flag-by-construction/cut1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=light Z dot] (0) at (-2.25, 0) {};
		\node [style=light Z dot] (1) at (2.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45, looseness=1.25] (0) to (1);
		\draw [bend right=45, looseness=1.25] (0) to (1);
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/prelim/circuit-not.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1, 0) {};
		\node [style=none] (1) at (-1, 0) {};
		\node [style=not] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/prelim/circuit-x.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, 0) {};
		\node [style=none] (1) at (-1.25, 0) {};
		\node [style=gate] (2) at (0, 0) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/prelim/circuit-y.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=none] (1) at (1.25, 0) {};
		\node [style=gate] (2) at (0, 0) {Y};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/prelim/circuit-z.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, 0) {};
		\node [style=none] (1) at (-1.25, 0) {};
		\node [style=gate] (2) at (0, 0) {$Z$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/prelim/not.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=none] (1) at (1.25, 0) {};
		\node [style=X phase dot] (2) at (0, 0) {$\pi$};
		\node [style=none] (3) at (1.75, 0) {};
		\node [style=none] (4) at (-1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/prelim/s.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=Z phase dot] (2) at (0, 0) {$\frac{\pi}{2}$};
		\node [style=none] (3) at (-1.5, 0) {};
		\node [style=none] (4) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/prelim/x-meas-zx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10) at (-1, 0) {};
		\node [style=Z phase dot] (11) at (0.5, 0) {$k\pi$};
		\node [style=none] (14) at (2, 0) {};
		\node [style=none] (15) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/prelim/x-state-one.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.5, 0) {};
		\node [style=X phase dot] (1) at (-0.25, 0) {$\pi$};
		\node [style=none] (2) at (-1.5, 0) {};
		\node [style=none] (3) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/prelim/x-state-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.5, 0) {};
		\node [style=light X dot] (1) at (-0.25, 0) {};
		\node [style=none] (2) at (-1.5, 0) {};
		\node [style=none] (3) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/prelim/y.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2, 0) {};
		\node [style=none] (1) at (2, 0) {};
		\node [style=Z phase dot] (2) at (-0.75, 0) {$\pi$};
		\node [style=X phase dot] (3) at (0.75, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/prelim/z-meas-zx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12) at (-1, 0) {};
		\node [style=X phase dot] (13) at (0.5, 0) {$k\pi$};
		\node [style=none] (14) at (2, 0) {};
		\node [style=none] (15) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12.center) to (13);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/prelim/z-state-one.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.5, 0) {};
		\node [style=Z phase dot] (1) at (-0.25, 0) {$\pi$};
		\node [style=none] (2) at (-1.5, 0) {};
		\node [style=none] (3) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/prelim/z-state-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.5, 0) {};
		\node [style=light Z dot] (1) at (-0.25, 0) {};
		\node [style=none] (2) at (-1.5, 0) {};
		\node [style=none] (3) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/prelim/z.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=none] (1) at (1.25, 0) {};
		\node [style=Z phase dot] (2) at (0, 0) {$\pi$};
		\node [style=none] (3) at (1.75, 0) {};
		\node [style=none] (4) at (-1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

